Planck 2015 results. XV. Gravitational lensing

We present the most significant measurement of the cosmic microwave background (CMB) lensing potential to date (at a level of 40 sigma), using temperature and polarization data from the Planck 2015 full-mission release. Using a polarization-only estimator we detect lensing at a significance of 5 sigma. We cross-check the accuracy of our measurement using the wide frequency coverage and complementarity of the temperature and polarization measurements. Public products based on this measurement include an estimate of the lensing potential over approximately 70% of the sky, an estimate of the lensing potential power spectrum in bandpowers for the multipole range 40<L<400 and an associated likelihood for cosmological parameter constraints. We find good agreement between our measurement of the lensing potential power spectrum and that found in the best-fitting LCDM model based on the Planck temperature and polarization power spectra. Using the lensing likelihood alone we obtain a percent-level measurement of the parameter combination $\sigma_8 \Omega_m^{0.25} = 0.591\pm 0.021$. We combine our determination of the lensing potential with the E-mode polarization also measured by Planck to generate an estimate of the lensing B-mode. We show that this lensing B-mode estimate is correlated with the B-modes observed directly by Planck at the expected level and with a statistical significance of 10 sigma, confirming Planck's sensitivity to this known sky signal. We also correlate our lensing potential estimate with the large-scale temperature anisotropies, detecting a cross-correlation at the 3 sigma level, as expected due to dark energy in the concordance LCDM model.

==> planck_lensing_2015_comments.txt <==
% Comments and things to fix for revised version

(1) Carlo Baccigalupi (bacci@sissa.it) noticed that Soumen Basak had been overlooked in the authors list and asked that he be added. 

(2) Add a ref. to the recent Story et. al. SPTpol lensing bandpowers paper. It probably would have made more sense to use it in our  power spectrum Fig. than van Engelen, because it's higher signif. Definitely too late to change that now, but we should probably add a ref. somewhere.

